Anatomy of a z=6 Lyman-{\alpha} emitter down to parsec scales: extreme UV slopes, metal-poor regions and possibly leaking star clusters

We present a detailed JWST/NIRSpec and NIRCam analysis of a gravitationally-lensed galaxy ($\rm \mu=17-21$) at redshift 6.14 magnified by the Hubble Frontier Field galaxy cluster MACS J0416. The target galaxy is overall a typical compact and UV-faint ($\rm M_{UV}=-17.8$) Lyman-$\alpha$ emitter, yet the large magnification allows the detailed characterization of structures on sub-galactic scales (down to a few parsecs). Prominent optical $\rm H\alpha$, $\rm H\beta$ and [OIII]$\lambda\lambda4959,5007$ lines are spatially resolved with the high spectral resolution grating (G395H, R~2700), with large equivalent widths, EW($\rm H\beta$+[OIII])$\gtrsim1000$ \AA, and elevated ionising photon production efficiencies $\rm log(\xi_{ion}/erg^{-1}Hz)=25.2-25.7$. NIRCam deep imaging reveals the presence of compact rest-UV bright regions along with individual star clusters of $\rm R_{eff}=3-8~pc$ in size and $\rm M\sim2\cdot10^5-5\cdot10^{6}~M_\odot$ in mass. These clusters are characterised by steep UV slopes, $\rm\beta_{UV}\lesssim-2.5$, which in some cases are associated with a dearth of line emission, indicating possible leaking of the ionizing radiation, as also supported by a Lyman-$\rm \alpha$ emission peaking at $\rm \sim100~km~s^{-1}$ from the systemic redshift. While the entire system is characterised by low-metallicity, $\sim0.1~Z_\odot$, the NIRSpec-IFU map also reveals the presence of a low-luminosity, metal-poor region with $\rm Z\lesssim2\%~Z_\odot$, barely detected in NIRCam imaging; this region is displaced by $\rm >200~pc$ from one of the brightest structures of the system in UV, and would have been too faint to detect if not for the large magnification of the system.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

